Nucleon Electromagnetic Form Factors from Lattice QCD using 2+1 Flavor Domain Wall Fermions on Fine Lattices and Chiral Perturbation Theory

We present a high-statistics calculation of nucleon electromagnetic form factors in $N_f=2+1$ lattice QCD using domain wall quarks on fine lattices, to attain a new level of precision in systematic and statistical errors. Our calculations use $32^3 \times 64$ lattices with lattice spacing a=0.084 fm for pion masses of 297, 355, and 403 MeV, and we perform an overdetermined analysis using on the order of 3600 to 7000 measurements to calculate nucleon electric and magnetic form factors up to $Q^2 \approx$ 1.05 GeV$^2$. Results are shown to be consistent with those obtained using valence domain wall quarks with improved staggered sea quarks, and using coarse domain wall lattices. We determine the isovector Dirac radius $r_1^v$, Pauli radius $r_2^v$ and anomalous magnetic moment $\kappa_v$. We also determine connected contributions to the corresponding isoscalar observables. We extrapolate these observables to the physical pion mass using two different formulations of two-flavor chiral effective field theory at one loop: the heavy baryon Small Scale Expansion (SSE) and covariant baryon chiral perturbation theory. The isovector results and the connected contributions to the isoscalar results are compared with experiment, and the need for calculations at smaller pion masses is discussed.

==> make.tex.inc <==
# vim: syn=make
# common TeX compilation Makefile

TEX = latex
SPELL = ispell

DVI2PS = dvips
DVI2PDF = dvipdf 
DVIPDFM	= dvipdfm
PDFLATEX = pdflatex


MK_INDEX= 0
ifeq ($(MK_INDEX),1)
MAKEIDX = makeindex
else
MAKEIDX = @true
endif

MK_BIB	= 1
ifeq ($(MK_BIB),1)
BIBTEX	= bibtex
else
BIBTEX	= @true
endif


figs-dir  ?= figs
text-dir  ?= text

#ps-figs = $(shell /usr/bin/find $(FIGS_DIR) -name '*.ps')
#eps-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.eps')
#pdf-figs= $(shell /usr/bin/find $(FIGS_DIR) -name '*.pdf')

all-tex ?= $(wildcard *.tex)
all-figs= $(ps-figs) $(eps-figs) $(pdf-figs)

figs-for-ps	= $(ps-figs) $(eps-figs) $(pdf-figs:%.pdf=%.ps)
figs-for-pdf	= $(ps-figs:%.ps=%.pdf) $(eps-figs:%.eps=%.pdf) $(pdf-figs)

all-tex-source = $(shell find . -type f -name \*.tex)


all:
	rm -f $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.pdf)
	$(MAKE) clean
	$(MAKE) $(all-tex:%.tex=%.ps)
	$(MAKE) $(all-tex:%.tex=%.pdf)


$(all-tex:%.tex=%.ps): %.ps: %.tex $(figs-for-ps) $(all-tex-source)
	echo $^
#	$(SPELL) -d english $(FILE).tex
	$(TEX) $*.tex
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(TEX) $*.tex
	$(TEX) $*.tex
	$(DVI2PS) -o $*.ps $*.dvi

$(all-tex:%.tex=%.pdf): %.pdf: %.tex $(figs-for-pdf) $(all-tex-source)
#	$(SPELL) -d english $(FILE).tex
	$(PDFLATEX) $*
	$(BIBTEX) $*
	$(MAKEIDX) $*
	$(PDFLATEX) $*
#	$(TEX) $*
#	$(DVIPDFM) -o $*.pdf $*
	$(PDFLATEX) $*.tex


# figure conversion
$(ps-figs:%.ps=%.pdf): %.pdf: %.ps
	epstopdf -o $@ $<

$(eps-figs:%.eps=%.pdf): %.pdf: %.eps
	epstopdf -o $@ $<

$(pdf-figs:%.pdf=%.ps): %.ps: %.pdf
	pdf2ps $< $@


COPY_DIR  = $(all-tex:%.tex=%)-copy
select-pdf:  $(all-tex:%.tex=%.pdf)
	@mkdir -p $(COPY_DIR)
	@cp $(all-tex) $(all-tex:%.tex=%.pdf) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.pdf |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done

select-ps:  $(all-tex:%.tex=%.ps)
	@mkdir -p $(COPY_DIR)
	@cp $(all-tex) $(all-tex:%.tex=%.ps) $(all-tex:%.tex=%.bib) $(COPY_DIR)
	@cp make.tex.inc Makefile $(COPY_DIR)
	@for f in `find $(text-dir) -type f |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.ps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done
	@for f in `find $(figs-dir) -type f -name \*.eps |grep -v \.svn` ; do \
		mkdir -p $(COPY_DIR)/`dirname $$f` && \
		cp $$f $(COPY_DIR)/$$f ;\
	done

        


clean:
	rm -f *.dvi *.aux *.log *.bbl *.blg *.ilg \
	      *.idx *.ind *.out *.toc *.fgx *.tbx \
	      *.tmp *.end

realclean: clean
	rm -f $(all-tex:%.tex=%.pdf)

print-test:
	@echo $(all-tex)
	@echo $(all-figs)
	@echo $(figs-for-ps)
	@echo $(figs-for-pdf)

.PHONY: clean print-all

